On LLR Calculations for Soft-decision Decoding in Next-generation IM-DD Systems with Laser RIN

We propose a low-complexity LLR approximation for SD decoding in IM-DD systems with relative intensity noise. Our approximation results in no BER performance penalty for a concatenated KP4+Hamming FEC scheme, and outperforms mismatched AWGN-based LLRs.

==> data_txt/BER_PAM4_RIN-140_400G.txt <==
-10 0.0254184583333333 0.0254269166666667 0.0256
-9 0.00490441666666667 0.00492220833333333 0.005169375
-8 0.000346145833333333 0.000348104166666667 0.000438958333333333
-7 1.88879166666667e-05 1.90679166666667e-05 3.296375e-05
-6 1.56583333333333e-06 1.56333333333333e-06 3.8925e-06
-5 3.09583333333333e-07 3.14166666666667e-07 8.475e-07
-4 8.625e-08 8.33333333333333e-08 2.99583333333333e-07
-3 3.75e-08 3.875e-08 1.64166666666667e-07
-2 2.07625e-08 2.09955e-08 9.8246e-08
-1 1.3942e-08 1.4479e-08 7.3433e-08
0 1.1e-08 1.1196e-08 6.0575e-08
1 9.2665e-09 9.5915e-09 5.3233e-08
2 8.8e-09 8.85833333333333e-09 4.92666666666667e-08
3 8.304e-09 8.579e-09 4.69666666666667e-08
4 7.92083333333333e-09 8.17933333333334e-09 4.60248333333333e-08
5 7.1585e-09 7.20016666666666e-09 4.50165e-08

==> data_txt/BER_PAM4_RIN-140_600G.txt <==
-10 0.0557924583333333 0.055848375 0.055869625
-9 0.0296799166666667 0.0297366666666667 0.029964125
-8 0.00908229166666667 0.00910979166666667 0.009675625
-7 0.00165805555555556 0.00167825 0.00208415277777778
-6 0.000277766666666667 0.000279808333333333 0.000444254166666667
-5 6.368359375e-05 6.45533854166667e-05 0.00013058203125
-4 2.07926587301587e-05 2.11220238095238e-05 4.96106150793651e-05
-3 1.11454166666667e-05 1.13958333333333e-05 3.05216666666667e-05
-2 6.43166666666667e-06 6.6775e-06 1.95266666666667e-05
-1 4.81625e-06 4.91958333333333e-06 1.57279166666667e-05
0 3.96708333333333e-06 4.09791666666667e-06 1.30745833333333e-05
1 3.27083333333333e-06 3.37458333333333e-06 1.10866666666667e-05
2 3.05583333333333e-06 3.16416666666667e-06 1.04458333333333e-05
3 3.04208333333333e-06 3.08291666666667e-06 1.01391666666667e-05
4 2.92458333333333e-06 2.99458333333333e-06 1.02966666666667e-05
5 2.86583333333333e-06 2.9625e-06 1.00620833333333e-05


==> data_txt/BER_PAM4_RIN-140_800G.txt <==
-10 0.0778071666666667 0.0778486666666667 0.0778405416666667
-9 0.0509973333333333 0.0510494166666667 0.051109
-8 0.0279814583333333 0.0280363333333333 0.028468375
-7 0.010885375 0.0109529166666667 0.0119052083333333
-6 0.00346645833333333 0.00349 0.004332625
-5 0.00118430555555556 0.001200625 0.00176152777777778
-4 0.0005126 0.000522641666666667 0.000883608333333333
-3 0.000274677083333333 0.000281265625 0.000541307291666667
-2 0.000186901515151515 0.000191859848484848 0.000392856060606061
-1 0.000143306547619048 0.000146901785714286 0.000316386904761905
0 0.000119708333333333 0.000122536458333333 0.000276161458333333
1 0.00010815931372549 0.000110855392156863 0.000252387254901961
2 9.93333333333333e-05 0.000101715277777778 0.000236798611111111
3 9.53508771929824e-05 9.83004385964912e-05 0.00023027850877193
4 9.26469298245614e-05 9.42236842105263e-05 0.000226199561403509
5 9.12368421052632e-05 9.37236842105263e-05 0.000220399122807018


==> data_txt/BER_PAM8_RIN-140_400G.txt <==
-10 0.0895828333333333 0.0896269722222222 0.08435640625 0.0843457552083333
-9 0.0658495 0.0658671388888889 0.05968703125 0.0597179947916667
-8 0.0461711388888889 0.0462560833333333 0.0404124739583333 0.040406640625
-7 0.0289926388888889 0.0294138888888889 0.026960234375 0.0270682291666667
-6 0.0160519166666667 0.0166897777777778 0.0186864322916667 0.0187686458333333
-5 0.00869944444444444 0.00939830555555556 0.0138714322916667 0.013961640625
-4 0.00517086111111111 0.00587822222222222 0.0111661197916667 0.011335703125
-3 0.00352697222222222 0.00409755555555556 0.00963239583333333 0.009762265625
-2 0.00269966666666667 0.00320038888888889 0.00873765625 0.00892291666666667
-1 0.00224572222222222 0.00273997222222222 0.00818924479166667 0.0084
0 0.00200463888888889 0.00244263888888889 0.00787390625 0.00804549479166667
1 0.00187808333333333 0.00231513888888889 0.007669296875 0.00784776041666667
2 0.00175002777777778 0.00217388888888889 0.007568046875 0.00771158854166667
3 0.00172569444444444 0.00212480555555556 0.00746505208333333 0.00764299479166667
4 0.00168016666666667 0.00205052777777778 0.007386328125 0.00757197916666667
5 0.00167966666666667 0.00205472222222222 0.00738078125 0.007548125


==> data_txt/LLR_PAM4_OMA-0_RIN-140.txt <==
-5 -246.438452739983 -92.4144197774938 -131.25871362008 -84.4095379011709 -170.281460699096 -196.74270977619
-4.97995991983968 -245.20379115311 -91.7970889840569 -131.774788436423 -84.6090740979324 -169.578370095033 -195.336350582438
-4.95991983967936 -243.969129566236 -91.1797581906201 -132.275124042454 -84.7970898337717 -168.87527949097 -193.929991388685
-4.93987975951904 -242.734467979362 -90.5624273971833 -132.759720438174 -84.9735851086887 -168.172188886907 -192.523632194932
-4.91983967935872 -241.499806392489 -89.9450966037464 -133.228577623583 -85.1385599226834 -167.469098282844 -191.117273001179
-4.8997995991984 -240.265144805615 -89.3277658103096 -133.681695598681 -85.2920142757558 -166.766007678782 -189.710913807426
-4.87975951903808 -239.030483218741 -88.7104350168728 -134.119074363466 -85.4339481679059 -166.062917074719 -188.304554613673
-4.85971943887776 -237.795821631868 -88.093104223436 -134.540713917941 -85.5643615991336 -165.359826470656 -186.89819541992
-4.83967935871743 -236.561160044994 -87.4757734299991 -134.946614262104 -85.6832545694391 -164.656735866593 -185.491836226167
-4.81963927855711 -235.32649845812 -86.8584426365623 -135.336775395956 -85.7906270788224 -163.95364526253 -184.085477032414
-4.79959919839679 -234.091836871247 -86.2411118431255 -135.711197319496 -85.8864791272833 -163.250554658468 -182.679117838661
-4.77955911823647 -232.857175284373 -85.6237810496886 -136.069880032725 -85.970810714822 -162.547464054405 -181.272758644908
-4.75951903807615 -231.622513697499 -85.0064502562518 -136.412823535643 -86.0436218414383 -161.844373450342 -179.866399451155
-4.73947895791583 -230.387852110626 -84.3891194628149 -136.740027828249 -86.1049125071323 -161.141282846279 -178.460040257402
-4.71943887775551 -229.153190523752 -83.7717886693781 -137.051492910544 -86.1546827119041 -160.438192242216 -177.05368106365
-4.69939879759519 -227.918528936878 -83.1544578759413 -137.347218782527 -86.1929324557536 -159.735101638154 -175.647321869897
-4.67935871743487 -226.683867350005 -82.5371270825045 -137.627205444199 -86.2196617386807 -159.032011034091 -174.240962676144
-4.65931863727455 -225.449205763131 -81.9197962890676 -137.89145289556 -86.2348705606856 -158.328920430028 -172.834603482391
-4.63927855711423 -224.214544176257 -81.3024654956308 -138.139961136609 -86.2385589217682 -157.625829825965 -171.428244288638
-4.61923847695391 -222.979882589384 -80.685134702194 -138.372730167347 -86.2307268219285 -156.922739221903 -170.021885094885
-4.59919839679359 -221.74522100251 -80.0678039087571 -138.589759987773 -86.2113742611665 -156.21964861784 -168.615525901132
-4.57915831663327 -220.510559415636 -79.4504731153203 -138.791050597888 -86.1805012394822 -155.516558013777 -167.209166707379
-4.55911823647295 -219.275897828763 -78.8331423218835 -138.976601997691 -86.1381077568756 -154.813467409714 -165.802807513626
-4.53907815631263 -218.041236241889 -78.2158115284466 -139.146414187184 -86.0841938133467 -154.110376805651 -164.396448319873
-4.5190380761523 -216.806574655015 -77.5984807350098 -139.300487166364 -86.0187594088955 -153.407286201589 -162.99008912612
-4.49899799599198 -215.571913068142 -76.981149941573 -139.438820935234 -85.9418045435221 -152.704195597526 -161.583729932367
-4.47895791583166 -214.337251481268 -76.3638191481361 -139.561415493792 -85.8533292172263 -152.001104993463 -160.177370738615
-4.45891783567134 -213.102589894394 -75.7464883546993 -139.668270842038 -85.7533334300083 -151.2980143894 -158.771011544862
-4.43887775551102 -211.867928307521 -75.1291575612625 -139.759386979973 -85.6418171818679 -150.594923785337 -157.364652351109
-4.4188376753507 -210.633266720647 -74.5118267678257 -139.834763907597 -85.5187804728053 -149.891833181275 -155.958293157356
-4.39879759519038 -209.398605133773 -73.8944959743888 -139.89440162491 -85.3842233028203 -149.188742577212 -154.551933963603
-4.37875751503006 -208.1639435469 -73.277165180952 -139.938300131911 -85.2381456719131 -148.485651973149 -153.14557476985
-4.35871743486974 -206.929281960026 -72.6598343875151 -139.9664594286 -85.0805475800836 -147.782561369086 -151.739215576097
-4.33867735470942 -205.694620373152 -72.0425035940783 -139.978879514978 -84.9114290273318 -147.079470765024 -150.332856382344
-4.3186372745491 -204.459958786279 -71.4251728006415 -139.975560391045 -84.7307900136577 -146.376380160961 -148.926497188591
-4.29859719438878 -203.225297199405 -70.8078420072046 -139.956502056801 -84.5386305390613 -145.673289556898 -147.520137994838
-4.27855711422846 -201.990635612531 -70.1905112137678 -139.921704512245 -84.3349506035426 -144.970198952835 -146.113778801085
-4.25851703406814 -200.755974025658 -69.573180420331 -139.871167757377 -84.1197502071016 -144.267108348772 -144.707419607332
-4.23847695390782 -199.521312438784 -68.9558496268941 -139.804891792198 -83.8930293497383 -143.56401774471 -143.30106041358
-4.21843687374749 -198.28665085191 -68.3385188334573 -139.722876616708 -83.6547880314527 -142.860927140647 -141.894701219827
-4.19839679358717 -197.051989265037 -67.7211880400205 -139.625122230907 -83.4050262522449 -142.157836536584 -140.488342026074
-4.17835671342685 -195.817327678163 -67.1038572465836 -139.511628634794 -83.1437440121147 -141.454745932521 -139.081982832321
-4.15831663326653 -194.582666091289 -66.4865264531468 -139.382395828369 -82.8709413110623 -140.751655328458 -137.675623638568
-4.13827655310621 -193.348004504416 -65.86919565971 -139.237423811633 -82.5866181490875 -140.048564724396 -136.269264444815
-4.11823647294589 -192.113342917542 -65.2518648662732 -139.076712584586 -82.2907745261905 -139.345474120333 -134.862905251062
-4.09819639278557 -190.878681330668 -64.6345340728363 -138.900262147228 -81.9834104423712 -138.64238351627 -133.456546057309
-4.07815631262525 -189.644019743795 -64.0172032793995 -138.708072499558 -81.6645258976295 -137.939292912207 -132.050186863556
-4.05811623246493 -188.409358156921 -63.3998724859627 -138.500143641576 -81.3341208919656 -137.236202308144 -130.643827669803
-4.03807615230461 -187.174696570047 -62.7825416925258 -138.276475573283 -80.9921954253794 -136.533111704082 -129.23746847605
-4.01803607214429 -185.940034983174 -62.165210899089 -138.037068294679 -80.6387494978709 -135.830021100019 -127.831109282297
-3.99799599198397 -184.7053733963 -61.5478801056522 -137.781921805764 -80.2737831094401 -135.126930495956 -126.424750088544
-3.97795591182365 -183.470711809426 -60.9305493122153 -137.511036106537 -79.897296260087 -134.423839891893 -125.018390894792
-3.95791583166333 -182.236050222553 -60.3132185187785 -137.224411196998 -79.5092889498116 -133.720749287831 -123.612031701039
-3.93787575150301 -181.001388635679 -59.6958877253417 -136.922047077149 -79.109761178614 -133.017658683768 -122.205672507286
-3.91783567134269 -179.766727048805 -59.0785569319048 -136.603943746987 -78.698712946494 -132.314568079705 -120.799313313533
-3.89779559118236 -178.532065461932 -58.461226138468 -136.270101206515 -78.2761442534517 -131.611477475642 -119.39295411978
-3.87775551102204 -177.297403875058 -57.8438953450312 -135.920519455731 -77.8420550994872 -130.908386871579 -117.986594926027
-3.85771543086172 -176.062742288184 -57.2265645515943 -135.555198494635 -77.3964454846003 -130.205296267517 -116.580235732274
-3.8376753507014 -174.828080701311 -56.6092337581575 -135.174138323229 -76.9393154087912 -129.502205663454 -115.173876538521
-3.81763527054108 -173.593419114437 -55.9919029647207 -134.77733894151 -76.4706648720598 -128.799115059391 -113.767517344768
-3.79759519038076 -172.358757527563 -55.3745721712838 -134.364800349481 -75.990493874406 -128.096024455328 -112.361158151015
-3.77755511022044 -171.12409594069 -54.757241377847 -133.93652254714 -75.49880241583 -127.392933851265 -110.954798957262
-3.75751503006012 -169.889434353816 -54.1399105844102 -133.492505534488 -74.9955904963317 -126.689843247203 -109.548439763509
-3.7374749498998 -168.654772766943 -53.5225797909733 -133.032749311524 -74.4808581159111 -125.98675264314 -108.142080569757
-3.71743486973948 -167.420111180069 -52.9052489975365 -132.557253878249 -73.9546052745682 -125.283662039077 -106.735721376004
-3.69739478957916 -166.185449593195 -52.2879182040997 -132.066019234662 -73.416831972303 -124.580571435014 -105.329362182251
-3.67735470941884 -164.950788006322 -51.6705874106628 -131.559045380764 -72.8675382091155 -123.877480830952 -103.923002988498
-3.65731462925852 -163.716126419448 -51.053256617226 -131.036332316555 -72.3067239850057 -123.174390226889 -102.516643794745
-3.6372745490982 -162.481464832574 -50.4359258237892 -130.497880042034 -71.7343892999737 -122.471299622826 -101.110284600992
-3.61723446893788 -161.246803245701 -49.8185950303523 -129.943688557202 -71.1505341540193 -121.768209018763 -99.703925407239
-3.59719438877756 -160.012141658827 -49.2012642369155 -129.373757862058 -70.5551585471426 -121.0651184147 -98.2975662134861
-3.57715430861723 -158.777480071953 -48.5839334434787 -128.788087956603 -69.9482624793437 -120.362027810638 -96.8912070197331
-3.55711422845691 -157.542818485079 -47.9666026500418 -128.186678840837 -69.3298459506224 -119.658937206575 -95.4848478259802
-3.53707414829659 -156.308156898206 -47.349271856605 -127.569530514759 -68.6999089609789 -118.955846602512 -94.0784886322273
-3.51703406813627 -155.073495311332 -46.7319410631682 -126.93664297837 -68.0584515104131 -118.252755998449 -92.6721294384744
-3.49699398797595 -153.838833724459 -46.1146102697314 -126.28801623167 -67.405473598925 -117.549665394386 -91.2657702447215
-3.47695390781563 -152.604172137585 -45.4972794762945 -125.623650274658 -66.7409752265145 -116.846574790324 -89.8594110509685
-3.45691382765531 -151.369510550711 -44.8799486828577 -124.943545107335 -66.0649563931818 -116.143484186261 -88.4530518572156
-3.43687374749499 -150.134848963837 -44.2626178894209 -124.2477007297 -65.3774170989268 -115.440393582198 -87.0466926634627
-3.41683366733467 -148.900187376964 -43.645287095984 -123.536117141754 -64.6783573437496 -114.737302978135 -85.6403334697098
-3.39679358717435 -147.66552579009 -43.0279563025472 -122.808794343496 -63.9677771276499 -114.034212374072 -84.2339742759569
-3.37675350701403 -146.430864203217 -42.4106255091104 -122.065732334927 -63.2456764506281 -113.33112177001 -82.8276150822039
-3.35671342685371 -145.196202616343 -41.7932947156735 -121.306931116047 -62.5120553126839 -112.628031165947 -81.421255888451
-3.33667334669339 -143.961541029469 -41.1759639222367 -120.532390686855 -61.7669137138174 -111.924940561884 -80.0148966946981
-3.31663326653307 -142.726879442596 -40.5586331287999 -119.742111047352 -61.0102516540287 -111.221849957821 -78.6085375009452
-3.29659318637275 -141.492217855722 -39.941302335363 -118.936092197538 -60.2420691333176 -110.518759353759 -77.2021783071923
-3.27655310621242 -140.257556268848 -39.3239715419262 -118.114334137412 -59.4623661516843 -109.815668749696 -75.7958191134394
-3.2565130260521 -139.022894681975 -38.7066407484894 -117.276836866974 -58.6711427091286 -109.112578145633 -74.3894599196864
-3.23647294589178 -137.788233095101 -38.0893099550525 -116.423600386226 -57.8683988056507 -108.40948754157 -72.9831007259335
-3.21643286573146 -136.553571508227 -37.4719791616157 -115.554624695165 -57.0541344412505 -107.706396937507 -71.5767415321806
-3.19639278557114 -135.318909921354 -36.8546483681789 -114.669909793794 -56.2283496159279 -107.003306333445 -70.1703823384277
-3.17635270541082 -134.08424833448 -36.237317574742 -113.769455682111 -55.3910443296831 -106.300215729382 -68.7640231446747
-3.1563126252505 -132.849586747606 -35.6199867813052 -112.853262360117 -54.542218582516 -105.597125125319 -67.3576639509218
-3.13627254509018 -131.614925160733 -35.0026559878684 -111.921329827811 -53.6818723744266 -104.894034521256 -65.9513047571689
-3.11623246492986 -130.380263573859 -34.3853251944316 -110.973658085194 -52.8100057054149 -104.190943917193 -64.544945563416
-3.09619238476954 -129.145601986985 -33.7679944009947 -110.010247132265 -51.926618575481 -103.487853313131 -63.1385863696631
-3.07615230460922 -127.910940400112 -33.1506636075579 -109.031096969026 -51.0317109846247 -102.784762709068 -61.7322271759101
-3.0561122244489 -126.676278813238 -32.5333328141211 -108.036207595474 -50.1252829328461 -102.081672105005 -60.3258679821572
-3.03607214428858 -125.441617226364 -31.9160020206842 -107.025579011612 -49.2073344201452 -101.378581500942 -58.9195087884043
-3.01603206412826 -124.206955639491 -31.2986712272474 -105.999211217437 -48.2778654465221 -100.675490896879 -57.5131495946514
-2.99599198396794 -122.972294052617 -30.6813404338106 -104.957104212952 -47.3368760119766 -99.9724002928167 -56.1067904008985
-2.97595190380762 -121.737632465743 -30.0640096403737 -103.899257998155 -46.3843661165089 -99.2693096887539 -54.7004312071456
-2.95591182364729 -120.50297087887 -29.4466788469369 -102.825672573047 -45.4203357601188 -98.5662190846911 -53.2940720133926
-2.93587174348697 -119.268309291996 -28.8293480535001 -101.736347937627 -44.4447849428065 -97.8631284806283 -51.8877128196397
-2.91583166332665 -118.033647705123 -28.2120172600632 -100.631284091896 -43.4577136645719 -97.1600378765656 -50.4813536258868
-2.89579158316633 -116.79898611825 -27.5946864666264 -99.5104810358536 -42.459121925415 -96.4569472725028 -49.0749944321339
-2.87575150300601 -115.564324531377 -26.9773556731895 -98.3739387694998 -41.4490097253358 -95.75385666844 -47.668635238381
-2.85571142284569 -114.329662944505 -26.3600248797527 -97.2216572928345 -40.4273770643343 -95.0507660643772 -46.262276044628
-2.83567134268537 -113.095001357634 -25.7426940863159 -96.0536366058578 -39.3942239424105 -94.3476754603144 -44.8559168508751
-2.81563126252505 -111.860339770766 -25.1253632928791 -94.8698767085697 -38.3495503595644 -93.6445848562516 -43.4495576571222
-2.79559118236473 -110.625678183903 -24.5080324994422 -93.6703776009703 -37.293356315796 -92.9414942521888 -42.0431984633693
-2.77555110220441 -109.391016597049 -23.8907017060054 -92.4551392830594 -36.2256418111053 -92.2384036481261 -40.6368392696163
-2.75551102204409 -108.156355010211 -23.2733709125686 -91.2241617548371 -35.1464068454924 -91.5353130440633 -39.2304800758634
-2.73547094188377 -106.921693423404 -22.6560401191317 -89.9774450163035 -34.0556514189571 -90.8322224400005 -37.8241208821105
-2.71543086172345 -105.687031836654 -22.0387093256949 -88.7149890674584 -32.9533755314996 -90.1291318359377 -36.4177616883576
-2.69539078156313 -104.452370250009 -21.4213785322581 -87.436793908302 -31.8395791831197 -89.4260412318749 -35.0114024946046
-2.67535070140281 -103.217708663561 -20.8040477388212 -86.1428595388341 -30.7142623738176 -88.7229506278121 -33.6050433008518
-2.65531062124249 -101.983047077475 -20.1867169453844 -84.833185959055 -29.5774251035932 -88.0198600237493 -32.1986841070989
-2.63527054108216 -100.748385492061 -19.5693861519476 -83.5077731689646 -28.4290673724464 -87.3167694196865 -30.7923249133459
-2.61523046092184 -99.5137239078953 -18.9520553585107 -82.1666211685636 -27.2691891803774 -86.6136788156237 -29.385965719593
-2.59519038076152 -98.2790623260412 -18.3347245650739 -80.8097299578533 -26.0977905273861 -85.9105882115609 -27.9796065258401
-2.5751503006012 -97.0444007484738 -17.7173937716371 -79.437099536839 -24.9148714134725 -85.2074976074982 -26.5732473320872
-2.55511022044088 -95.8097391788537 -17.1000629782002 -78.0487299055375 -23.7204318386366 -84.5044070034354 -25.1668881383342
-2.53507014028056 -94.5750776239676 -16.4827321847634 -76.6446210640067 -22.5144718028784 -83.8013163993726 -23.7605289445813
-2.51503006012024 -93.340416096398 -15.8654013913266 -75.2247730124443 -21.2969913061979 -83.0982257953098 -22.3541697508284
-2.49498997995992 -92.1057546194724 -15.2480705978897 -73.7891857515362 -20.0679903485951 -82.395135191247 -20.9478105570755
-2.4749498997996 -90.8710932364394 -14.6307398044529 -72.3378592836865 -18.8274689300701 -81.6920445871842 -19.5414513633225
-2.45490981963928 -89.6364320274808 -14.0134090110161 -70.8707936174211 -17.5754270506227 -80.9889539831214 -18.1350921695696
-2.43486973947896 -88.401771141251 -13.3960782175793 -69.3879887833156 -16.3118647102531 -80.2858633790587 -16.7287329758167
-2.41482965931864 -87.1671108533507 -12.7787474241424 -67.8894448922698 -15.0367819089611 -79.5827727749959 -15.3223737820638
-2.39478957915832 -85.9324516747339 -12.1614166307056 -66.3751623511 -13.7501786467469 -78.8796821709331 -13.9160145883109
-2.374749498998 -84.6977945526874 -11.5440858372687 -64.8451426691212 -12.4520549236103 -78.1765915668703 -12.5096553945579
-2.35470941883768 -83.4631412434293 -10.9267550438319 -63.2993915096933 -11.1424107395515 -77.4735009628075 -11.1032962008051
-2.33466933867735 -82.2284950028484 -10.3094242503951 -61.7379303646598 -9.82124609457035 -76.7704103587447 -9.6969370070521
-2.31462925851703 -80.9938618669609 -9.69209345695826 -60.1608417131967 -8.48856098866696 -76.0673197546819 -8.29057781329919
-2.29458917835671 -79.7592530253002 -9.07476266352142 -58.5684455552752 -7.14435542184124 -75.3642291506191 -6.88421861954626
-2.27454909819639 -78.5246892192569 -8.45743187008459 -56.9619954815092 -5.78862939409325 -74.6611385465563 -5.47785942579335
-2.25450901803607 -77.2902088900916 -7.84010107664776 -55.3464261616573 -4.42138290542294 -73.9580479424936 -4.07150023204042
-2.23446893787575 -76.0558832631837 -7.22277028321093 -53.7408899545572 -3.04261595583037 -73.2549573384308 -2.66514103828751
-2.21442885771543 -74.8218442384983 -6.6054394897741 -52.2136466492676 -1.6523285453155 -72.551866734368 -1.2587818445346
-2.19438877755511 -73.5883358405968 -5.98810869633727 -50.9423830681685 -0.250520673878317 -71.8487761303052 0.147577349218326
-2.17434869739479 -72.3558087228299 -5.37077790290044 -50.1140800382756 1.16280765848114 -71.1456855262424 1.55393654297123
-2.15430861723447 -71.1250923706212 -4.7534471094636 -49.6362625908657 2.58765645176291 -70.4425949221796 2.96029573672417
-2.13426853707415 -69.8977042163553 -4.13611631602677 -49.2989586266095 4.02402570596695 -69.7395043181168 4.36665493047707
-2.11422845691383 -68.6763889938802 -3.51878552258994 -48.9986875933352 5.4719154210933 -69.036413714054 5.77301412423
-2.09418837675351 -67.4660096024952 -2.90145472915311 -48.7045081645759 6.93132559714193 -68.3333231099913 7.17937331798291
-2.07414829659319 -66.2748636776034 -2.28412393571626 -48.4085762294888 8.4022562341129 -67.6302325059285 8.58573251173587
-2.05410821643287 -65.1161873664419 -1.66679314227944 -48.1090040494692 9.88470733200611 -66.9271419018657 9.99209170548877
-2.03406813627254 -64.0087357627311 -1.0494623488426 -47.8053469989485 11.3786788908216 -66.2240512978029 11.3984508992417
-2.01402805611222 -62.9741205186691 -0.432131555405775 -47.4975018101634 12.8841709105594 -65.5209606937401 12.8048100929946
-1.9939879759519 -62.0292427400956 0.185199238031052 -47.1854447895956 14.4011833912195 -64.8178700896773 14.2111692867475
-1.97394789579158 -61.177400129562 0.80253003146789 -46.8691705648093 15.9297163328019 -64.1147794856145 15.6175284805005
-1.95390781563126 -60.4062721505039 1.41986082490472 -46.5486779317874 17.4697697353066 -63.4116888815517 17.0238876742534
-1.93386773547094 -59.6949881600547 2.03719161834155 -46.2239666238286 19.0213435987336 -62.708598277489 18.4302468680063
-1.91382765531062 -59.0230600468825 2.65452241177838 -45.8950365825413 20.5844379230829 -62.0055076734262 19.8366060617592
-1.8937875751503 -58.3749941620393 3.27185320521522 -45.5618877952895 22.1590527083544 -61.3024170693634 21.2429652555121
-1.87374749498998 -57.7406846878187 3.88918399865204 -45.2245202593704 23.7451879545483 -60.5993264653006 22.649324449265
-1.85370741482966 -57.1140747902147 4.50651479208888 -44.8829339742125 25.3428436616645 -59.8962358612378 24.055683643018
-1.83366733466934 -56.4917030355867 5.12384558552571 -44.5371289396965 26.9520198297029 -59.193145257175 25.4620428367709
-1.81362725450902 -55.8716426505312 5.74117637896254 -44.1871051557976 28.5727164586636 -58.4900546531122 26.8684020305238
-1.7935871743487 -55.2528364647862 6.35850717239937 -43.832862622511 30.2049335485467 -57.7869640490494 28.2747612242767
-1.77354709418838 -54.6347089663077 6.97583796583621 -43.4744013398355 31.848671099352 -57.0838734449867 29.6811204180296
-1.75350701402806 -54.0169481806583 7.59316875927304 -43.1117213077709 33.5039291110796 -56.3807828409239 31.0874796117826
-1.73346693386774 -53.3993853802756 8.21049955270987 -42.7448225263173 35.1707075837295 -55.6776922368611 32.4938388055355
-1.71342685370741 -52.7819294240622 8.82783034614671 -42.3737049954745 36.8490065173018 -54.9746016327983 33.9001979992884
-1.69338677354709 -52.1645311135421 9.44516113958353 -41.9983687152426 38.5388259117962 -54.2715110287355 35.3065571930413
-1.67334669338677 -51.5471639006971 10.0624919330204 -41.6188136856217 40.240165767213 -53.5684204246727 36.7129163867942
-1.65330661322645 -50.9298134627276 10.6798227264572 -41.2350399066116 41.9530260835521 -52.8653298206099 38.1192755805472
-1.63326653306613 -50.3124720732186 11.297153519894 -40.8470473782124 43.6774068608135 -52.1622392165471 39.5256347743001
-1.61322645290581 -49.6951355644019 11.9144843133309 -40.4548361004241 45.4133080989972 -51.4591486124843 40.931993968053
-1.59318637274549 -49.0778016881772 12.5318151067677 -40.0584060732467 47.1607297981032 -50.7560580084216 42.3383531618059
-1.57314629258517 -48.4604692319353 13.1491459002045 -39.6577572966802 48.9196719581314 -50.0529674043588 43.7447123555588
-1.55310621242485 -47.8431375416098 13.7664766936414 -39.2528897707246 50.6901345790819 -49.349876800296 45.1510715493118
-1.53306613226453 -47.2258062644069 14.3838074870782 -38.8438034953799 52.4721176609546 -48.6467861962332 46.5574307430647
-1.51302605210421 -46.6084752100351 15.001138280515 -38.4304984706461 54.265621203748 -47.9436955921704 47.9637899368176
-1.49298597194389 -45.9911442758545 15.6184690739519 -38.0129746965232 56.0706452074473 -47.2406049881076 49.3701491305705
-1.47294589178357 -45.3738134065031 16.2357998673887 -37.5912321730112 57.8871896719014 -46.5375143840448 50.7765083243234
-1.45290581162325 -44.7564825721192 16.8531306608255 -37.16527090011 59.715254595523 -45.834423779982 52.1828675180764
-1.43286573146293 -44.1391517565963 17.4704614542623 -36.7350908778198 61.554839961357 -45.1313331759193 53.5892267118293
-1.41282565130261 -43.5218209512466 18.0877922476992 -36.3006921061405 63.4059455850904 -44.4282425718565 54.9955859055822
-1.39278557114228 -42.9044901513842 18.705123041136 -35.862074585072 65.2685694275879 -43.7251519677937 56.4019450993351
-1.37274549098196 -42.2871593544815 19.3224538345728 -35.4192383146145 67.1426885293281 -43.0220613637309 57.808304293088
-1.35270541082164 -41.6698285591752 19.9397846280097 -34.9721832947678 69.0280398429626 -42.3189707596681 59.214663486841
-1.33266533066132 -41.0524977647301 20.5571154214465 -34.5209095255321 70.9215627488238 -41.6158801556053 60.6210226805939
-1.312625250501 -40.4351669707494 21.1744462148833 -34.0654170069072 72.7879040984725 -40.9127895515425 62.0273818743468
-1.29258517034068 -39.8178361770192 21.7917770083202 -33.6057057388933 74.3030068369309 -40.2096989474797 63.4337410680997
-1.27254509018036 -39.2005053834241 22.409107801757 -33.1417757214902 74.6089672865358 -39.506608343417 64.8401002618526
-1.25250501002004 -38.5831745899019 23.0264385951938 -32.673626954698 74.1525691165678 -38.8035177393542 65.0424608571049
-1.23246492985972 -37.9658437964191 23.6437693886307 -32.2012594385167 73.5781322197912 -38.1004271352914 64.6270170672907
-1.2124248496994 -37.3485130029574 24.2611001820675 -31.7246731729463 72.9878460145527 -37.3973365312286 64.2115732774765
-1.19238476953908 -36.7311822095072 24.8784309755043 -31.2438681579869 72.3906290670525 -36.6942459271658 63.7961294876623
-1.17234468937876 -36.1138514160631 25.4957617689412 -30.7588443936383 71.7871928067516 -35.991155323103 63.3806856978481
-1.15230460921844 -35.4965206226224 26.113092562378 -30.2696018799005 71.1775926455558 -35.2880647190402 62.9652419080339
-1.13226452905812 -34.8791898291835 26.7304233558148 -29.7761406167737 70.5618328213558 -34.5849741149774 62.5497981182197
-1.1122244488978 -34.2618590357455 27.3477541492517 -29.2784606042578 69.9399136525463 -33.8818835109146 62.1343543284055
-1.09218436873747 -33.644528242308 27.9650849426885 -28.7765618423528 69.3118351626275 -33.1787929068519 61.7189105385913
-1.07214428857715 -33.0271974488709 28.5824157361253 -28.2704443310587 68.6775973533034 -32.4757023027891 61.3034667487771
-1.05210420841683 -32.4098666554339 29.1997465295622 -27.7601080703755 68.0372002246953 -31.7726116987263 60.8880229589629
-1.03206412825651 -31.792535861997 29.817077322999 -27.2455530603031 67.3906437768118 -31.0695210946635 60.4725791691487
-1.01202404809619 -31.1752050685601 30.4344081164359 -26.7267793008417 66.7379280096538 -30.3664304906007 60.0571353793345
-0.991983967935872 -30.5578742751232 31.0517389098727 -26.2037867919911 66.0790529232215 -29.6633398865379 59.6416915895203
-0.971943887775551 -29.9405434816864 31.6690697033096 -25.6765755337515 65.4140185175154 -28.9602492824751 59.2262477997061
-0.95190380761523 -29.3232126882495 32.2864004967465 -25.1451455261227 64.7428247925364 -28.2571586784123 58.8108040098919
-0.93186372745491 -28.7058818948127 32.9037312901835 -24.6094967691049 64.065471748286 -27.5540680743496 58.3953602200777
-0.911823647294589 -28.0885511013759 33.5210620836206 -24.0696292626979 63.3819593847668 -26.8509774702868 57.9799164302635
-0.891783567134269 -27.471220307939 34.138392877058 -23.5255430069019 62.6922877019834 -26.147886866224 57.5644726404493
-0.871743486973948 -26.8538895145022 34.7557236704958 -22.9772380017167 61.9964566999439 -25.4447962621612 57.1490288506351
-0.851703406813627 -26.2365587210654 35.3730544639345 -22.4247142471424 61.2944663786626 -24.7417056580984 56.7335850608209
-0.831663326653307 -25.6192279276285 35.9903852573748 -21.867971743179 60.5863167381648 -24.0386150540356 56.3181412710067
-0.811623246492986 -25.0018971341917 36.607716050818 -21.3070104898265 59.8720077784956 -23.3355244499728 55.9026974811925
-0.791583166332665 -24.3845663407549 37.2250468442667 -20.741830487085 59.1515394997357 -22.63243384591 55.4872536913783
-0.771543086172345 -23.767235547318 37.8423776377254 -20.1724317349542 58.4249119020302 -21.9293432418473 55.0718099015641
-0.751503006012024 -23.1499047538812 38.459708431203 -19.5988142334344 57.6921249856405 -21.2262526377845 54.6563661117499
-0.731462925851703 -22.5325739604444 39.0770392247152 -19.0209779825255 56.9531787510399 -20.5231620337217 54.2409223219357
-0.711422845691383 -21.9152431670075 39.6943700182919 -18.4389229822275 56.2080731990891 -19.8200714296589 53.8254785321215
-0.691382765531062 -21.2979123735707 40.311700811988 -17.8526492325404 55.4568083313593 -19.1169808255961 53.4100347423073
-0.671342685370741 -20.6805815801339 40.9290316059056 -17.2621567334642 54.6993841507303 -18.4138902215333 52.9945909524931
-0.651302605210421 -20.063250786697 41.5463624002336 -16.6674454849989 53.9358006625021 -17.7107996174705 52.5791471626789
-0.6312625250501 -19.4459199932602 42.1636931953227 -16.0685154871444 53.1660578764692 -17.0077090134077 52.1637033728647
-0.61122244488978 -18.8285891998234 42.7810239918229 -15.4653667399009 52.3901558108054 -16.3046184093449 51.7482595830505
-0.591182364729459 -18.2112584063865 43.398354790939 -14.8579992432682 51.6080944993707 -15.6015278052822 51.3328157932363
-0.571142284569138 -17.5939276129497 44.015685594905 -14.2464129972465 50.8198740055085 -14.8984372012194 50.9173720034221
-0.551102204408818 -16.9765968195129 44.6330164078626 -13.6306080018356 50.0254944482036 -14.1953465971566 50.5019282136079
-0.531062124248497 -16.359266026076 45.2503472374906 -13.0105842570357 49.2249560518741 -13.4922559930938 50.0864844237937
-0.511022044088176 -15.7419352326392 45.8676780980247 -12.3863417628466 48.4182592415304 -12.789165389031 49.6710406339795
-0.490981963927856 -15.1246044392024 46.4850090158581 -11.7578805192684 47.6054048253702 -12.0860747849682 49.2555968441653
-0.470941883767535 -14.5072736457656 47.1023400399227 -11.1252005263012 46.786394346556 -11.3829841809054 48.8401530543511
-0.450901803607214 -13.8899428523287 47.719671260937 -10.4883017839448 45.9612307636427 -10.6798935768426 48.4247092645369
-0.430861723446894 -13.2726120588919 48.3370028470904 -9.84718429219931 45.1299197719537 -9.97680297277986 48.0092654747227
-0.410821643286573 -12.6552812654551 48.9543351102005 -9.20184805106472 44.2924723797846 -9.27371236871707 47.5938216849085
-0.390781563126253 -12.0379504720182 49.5716686283658 -8.55229306054103 43.4489099504943 -8.57062176465428 47.1783778950943
-0.370741482965932 -11.4206196785814 50.1890044733556 -7.89851932062823 42.599274107368 -7.86753116059149 46.7629341052801
-0.350701402805611 -10.8032888851446 50.8063446321666 -7.24052683132632 41.7436462572309 -7.16444055652871 46.3474903154659
-0.330661322645291 -10.1859580917077 51.4236927885202 -6.57831559263531 40.8821861811904 -6.46134995246592 45.9320465256517
-0.31062124248497 -9.5686272982709 52.0410557715347 -5.9118856045552 40.0152084359161 -5.75825934840313 45.5166027358375
-0.290581162324649 -8.95129650483407 52.6584462408304 -5.24123686708598 39.1433334975712 -5.05516874434034 45.1011589460233
-0.270541082164329 -8.33396571139723 53.2758876622572 -4.56636938022766 38.2677851453318 -4.35207814027755 44.6857151562091
-0.250501002004008 -7.7166349179604 53.8934235245524 -3.88728314398022 37.3909669272931 -3.64898753621477 44.2702713663949
-0.230460921843687 -7.09930412452357 54.5111343985171 -3.20397815834369 36.5175418791038 -2.94589693215198 43.8548275765807
-0.210420841683367 -6.48197333108674 55.1291694668094 -2.51645442331805 35.6563064956966 -2.24280632808919 43.4393837867665
-0.190380761523046 -5.8646425376499 55.7478046422182 -1.8247119389033 34.8229168060987 -1.5397157240264 43.0239399969523
-0.170340681362725 -5.24731174421307 56.3675491450799 -1.12875070509945 34.0422326788885 -0.836625119963615 42.6084962071381
-0.150300601202405 -4.62998095077624 56.9893389785763 -0.428570721906496 33.3460813303376 -0.133534515900827 42.1930524173239
-0.130260521042084 -4.01265015733941 57.6148809193223 0.275828010675564 32.761249499239 0.569556088161961 41.7776086275097
-0.110220440881764 -3.39531936390258 58.247236102449 0.984445492646732 32.292737310699 1.27264669222475 41.3621648376955
-0.0901803607214429 -2.77798857046574 58.8916922154144 1.69728172400701 31.920266699541 1.97573729628754 40.9467210478813
-0.0701402805611222 -2.16065777702891 59.5565037478739 2.41433670475638 31.6125630511535 2.67882790035032 40.5312772580671
-0.0501002004008016 -1.54332698359208 60.2502265682498 3.13561043489487 31.3423769257859 3.38191850441311 40.1158334682529
-0.030060120240481 -0.925996190155251 60.9570180523098 3.86110291442246 31.0916186148435 4.0850091084759 39.7003896784387
-0.0100200400801603 -0.308665396718419 61.5179157354053 4.59081414333916 30.8499152042784 4.78809971253869 39.2849458886245
0.0100200400801603 0.308665396718419 61.5179157354053 5.32474412164497 30.6117684263259 5.49119031660148 38.8695020988103
0.030060120240481 0.925996190155251 60.9570180523098 6.06289284933988 30.3743839585978 6.19428092066426 38.4540583089961
0.0501002004008016 1.54332698359208 60.2502265682498 6.80526032642391 30.1363741125786 6.89737152472705 38.0386145191819
0.0701402805611222 2.16065777702891 59.5565037478739 7.55184655289704 29.8970590143341 7.60046212878984 37.6231707293677
0.0901803607214429 2.77798857046574 58.8916922154144 8.30265152875928 29.656108489257 8.30355273285263 37.2077269395535
0.110220440881764 3.39531936390258 58.247236102449 9.05767525401063 29.4133632266077 9.00664333691542 36.7922831497393
0.130260521042084 4.01265015733941 57.6148809193223 9.81691772865111 29.1687467686101 9.7097339409782 36.3768393599251
0.150300601202405 4.62998095077624 56.9893389785763 10.5803789526807 28.9222225970366 10.412824545041 35.9613955701109
0.170340681362725 5.24731174421307 56.3675491450799 11.3480589260994 28.6737733489683 11.1159151491038 35.5459517802967
0.190380761523046 5.8646425376499 55.7478046422182 12.1199576489073 28.4233908054748 11.8190057531666 35.1305079904825
0.210420841683367 6.48197333108674 55.1291694668094 12.8960751211042 28.1710710929674 12.5220963572294 34.7150642006684
0.230460921843687 7.09930412452357 54.5111343985171 13.6764113426903 27.916812393713 13.2251869612921 34.2996204108541
0.250501002004008 7.7166349179604 53.8934235245524 14.4609663136656 27.6606138583922 13.9282775653549 33.8841766210399
0.270541082164329 8.33396571139723 53.2758876622572 15.2497400340301 27.4024750918751 14.6313681694177 33.4687328312257
0.290581162324649 8.95129650483407 52.6584462408304 16.0427325037837 27.1423959111254 15.3344587734805 33.0532890414115
0.31062124248497 9.5686272982709 52.0410557715347 16.8399437229266 26.8803762317189 16.0375493775433 32.6378452515973
0.330661322645291 10.1859580917077 51.4236927885202 17.6413736914587 26.616416014883 16.7406399816061 32.2224014617831
0.350701402805611 10.8032888851446 50.8063446321666 18.4470224093801 26.3505152428874 17.4437305856689 31.8069576719689
0.370741482965932 11.4206196785814 50.1890044733556 19.2568898766909 26.082673907659 18.1468211897317 31.3915138821548
0.390781563126253 12.0379504720182 49.5716686283658 20.0709760933911 25.8128920055377 18.8499117937944 30.9760700923405
0.410821643286573 12.6552812654551 48.9543351102005 20.889281059481 25.5411695348713 19.5530023978572 30.5606263025263
0.430861723446894 13.2726120588919 48.3370028470904 21.7118047749605 25.2675064949169 20.25609300192 30.1451825127122
0.450901803607214 13.8899428523287 47.719671260937 22.53854723983 24.9919028853423 20.9591836059828 29.7297387228979
0.470941883767535 14.5072736457656 47.1023400399227 23.3695084540897 24.7143587059992 21.6622742100456 29.3142949330838
0.490981963927856 15.1246044392024 46.4850090158581 24.20468841774 24.4348739568221 22.3653648141084 28.8988511432695
0.511022044088176 15.7419352326392 45.8676780980247 25.0440871307813 24.1534486377817 23.0684554181712 28.4834073534554
0.531062124248497 16.359266026076 45.2503472374906 25.8877045932145 23.8700827488654 23.771546022234 28.0679635636412
0.551102204408818 16.9765968195129 44.6330164078626 26.7355408050403 23.5847762900676 24.4746366262967 27.652519773827
0.571142284569138 17.5939276129497 44.015685594905 27.5875957662601 23.2975292613857 25.1777272303595 27.2370759840128
0.591182364729459 18.2112584063865 43.398354790939 28.4438694768754 23.0083416628188 25.8808178344223 26.8216321941986
0.61122244488978 18.8285891998234 42.7810239918229 29.3043619368888 22.7172134943664 26.5839084384851 26.4061884043844
0.6312625250501 19.4459199932602 42.1636931953227 30.1690731463032 22.4241447560282 27.2869990425479 25.9907446145702
0.651302605210421 20.063250786697 41.5463624002336 31.038003105123 22.1291354478043 27.9900896466107 25.575300824756
0.671342685370741 20.6805815801339 40.9290316059056 31.911151813354 21.8321855696945 28.6931802506735 25.1598570349418
0.691382765531062 21.2979123735707 40.311700811988 32.7885192710043 21.5332951216989 29.3962708547363 24.7444132451276
0.711422845691383 21.9152431670075 39.6943700182919 33.6701054780849 21.2324641038175 30.099361458799 24.3289694553134
0.731462925851703 22.5325739604444 39.0770392247152 34.555910434611 20.9296925160501 30.8024520628618 23.9135256654992
0.751503006012024 23.1499047538812 38.459708431203 35.4459341406035 20.624980358397 31.5055426669246 23.498081875685
0.771543086172345 23.767235547318 37.8423776377254 36.3401765960912 20.3183276308579 32.2086332709874 23.0826380858708
0.791583166332665 24.3845663407549 37.2250468442667 37.238637801114 20.009734333433 32.9117238750502 22.6671942960566
0.811623246492986 25.0018971341917 36.607716050818 38.1413177557274 19.6992004661223 33.614814479113 22.2517505062424
0.831663326653307 25.6192279276285 35.9903852573748 39.0482164600078 19.3867260289257 34.3179050831758 21.8363067164282
0.851703406813627 26.2365587210654 35.3730544639345 39.9593339140621 19.0723110218432 35.0209956872386 21.420862926614
0.871743486973948 26.8538895145022 34.7557236704958 40.8746701180389 18.7559554448749 35.7240862913014 21.0054191367998
0.891783567134269 27.471220307939 34.138392877058 41.7942250721456 18.4376592980207 36.4271768953641 20.5899753469856
0.911823647294589 28.0885511013759 33.5210620836206 42.7179987766721 18.1174225812806 37.1302674994269 20.1745315571714
0.93186372745491 28.7058818948127 32.9037312901835 43.6459912320246 17.7952452946547 37.8333581034897 19.7590877673572
0.95190380761523 29.3232126882495 32.2864004967465 44.5782024387733 17.471127438143 38.5364487075525 19.343643977543
0.971943887775551 29.9405434816864 31.6690697033096 45.5146323977195 17.1450690117453 39.2395393116153 18.9282001877288
0.991983967935872 30.5578742751232 31.0517389098727 46.455281109992 16.8170700154618 39.9426299156781 18.5127563979146
1.01202404809619 31.1752050685601 30.4344081164359 47.4001485771837 16.4871304492925 40.6457205197409 18.0973126081004
1.03206412825651 31.792535861997 29.817077322999 48.3492348015465 16.1552503132373 41.3488111238037 17.6818688182862
1.05210420841683 32.4098666554339 29.1997465295622 49.3025397862696 15.8214296072962 42.0519017278665 17.266425028472
1.07214428857715 33.0271974488709 28.5824157361253 50.2600635358787 15.4856683314693 42.7549923319292 16.8509812386578
1.09218436873747 33.644528242308 27.9650849426885 51.2218060568073 15.1479664857566 43.458082935992 16.4355374488436
1.1122244488978 34.2618590357455 27.3477541492517 52.1877673582181 14.8083240701579 44.1611735400548 16.0200936590294
1.13226452905812 34.8791898291835 26.7304233558148 53.1579474531847 14.4667410846734 44.8642641441176 15.6046498692152
1.15230460921844 35.4965206226224 26.113092562378 54.1323463603963 14.1232175293031 45.5673547481804 15.189206079401
1.17234468937876 36.1138514160631 25.4957617689412 55.1109641066183 13.7777534040469 46.2704453522432 14.7737622895868
1.19238476953908 36.7311822095072 24.8784309755043 56.0938007302539 13.4303487089048 46.973535956306 14.3583184997726
1.2124248496994 37.3485130029574 24.2611001820675 57.080856286507 13.0810034438769 47.6766265603688 13.9428747099584
1.23246492985972 37.9658437964191 23.6437693886307 58.0721308548791 12.7297176089631 48.3797171644315 13.5274309201442
1.25250501002004 38.5831745899019 23.0264385951938 59.0676245500763 12.3764912041634 49.0828077684943 13.11198713033
1.27254509018036 39.2005053834241 22.409107801757 60.0673375379065 12.0213242294779 49.7858983725571 12.6965433405158
1.29258517034068 39.8178361770192 21.7917770083202 61.0712700584907 11.6642166849066 50.4889889766199 12.2810995507016
1.312625250501 40.4351669707494 21.1744462148833 62.0794224602151 11.3051685704493 51.1920795806827 11.8656557608874
1.33266533066132 41.0524977647301 20.5571154214465 63.0917952494856 10.9441798861063 51.8951701847455 11.4502119710732
1.35270541082164 41.6698285591752 19.9397846280097 64.1083891637684 10.5812506318773 52.5982607888083 11.034768181259
1.37274549098196 42.2871593544815 19.3224538345728 65.1292052790096 10.2163808077625 53.3013513928711 10.6193243914448
1.39278557114228 42.9044901513842 18.705123041136 66.1542451678986 9.84957041376187 54.0044419969338 10.2038806016306
1.41282565130261 43.5218209512466 18.0877922476992 67.1835111334522 9.48081944987535 54.7075326009966 9.78843681181638
1.43286573146293 44.1391517565963 17.4704614542623 68.2170065543741 9.11012791610298 55.4106232050594 9.37299302200218
1.45290581162325 44.7564825721192 16.8531306608255 69.2547363965538 8.73749581244475 56.1137138091222 8.95754923218798
1.47294589178357 45.3738134065031 16.2357998673887 70.2967079719049 8.36292313890065 56.816804413185 8.54210544237378
1.49298597194389 45.9911442758545 15.6184690739519 71.3429320659548 7.9864098954707 57.5198950172478 8.12666165255958
1.51302605210421 46.6084752100351 15.001138280515 72.3934246159187 7.6079560821549 58.2229856213106 7.71121786274539
1.53306613226453 47.2258062644069 14.3838074870782 73.4482092114047 7.22756169895323 58.9260762253734 7.29577407293118
1.55310621242485 47.8431375416098 13.7664766936414 74.5073208253015 6.8452267458657 59.6291668294361 6.88033028311699
1.57314629258517 48.4604692319353 13.1491459002045 75.5708113845844 6.46095122289232 60.3322574334989 6.46488649330278
1.59318637274549 49.0778016881772 12.5318151067677 76.6387580912114 6.07473513003308 61.0353480375617 6.04944270348859
1.61322645290581 49.6951355644019 11.9144843133309 77.7112758458997 5.68657846728797 61.7384386416245 5.63399891367439
1.63326653306613 50.3124720732186 11.297153519894 78.7885357704777 5.29648123465701 62.4415292456873 5.21855512386018
1.65330661322645 50.9298134627276 10.6798227264572 79.8707927365056 4.90444343214019 63.1446198497501 4.80311133404599
1.67334669338677 51.5471639006971 10.0624919330204 80.9584260502798 4.51046505973751 63.8477104538129 4.38766754423178
1.69338677354709 52.1645311135421 9.44516113958353 82.0519990162898 4.11454611744897 64.5508010578757 3.97222375441759
1.71342685370741 52.7819294240622 8.82783034614671 83.1523448033347 3.71668660527458 65.2538916619384 3.55677996460339
1.73346693386774 53.3993853802756 8.21049955270987 84.2606871715022 3.31688652321433 65.9569822660012 3.14133617478919
1.75350701402806 54.0169481806583 7.59316875927304 85.3788034052116 2.91514587126821 66.660072870064 2.72589238497499
1.77354709418838 54.6347089663077 6.97583796583621 86.5092294593886 2.51146464943624 67.3631634741268 2.31044859516079
1.7935871743487 55.2528364647862 6.35850717239937 87.6554872367425 2.10584285771841 68.0662540781896 1.89500480534659
1.81362725450902 55.8716426505312 5.74117637896254 88.8222727437185 1.69828049611472 68.7693446822524 1.47956101553239
1.83366733466934 56.4917030355867 5.12384558552571 90.0154796178291 1.28877756462517 69.4724352863152 1.06411722571819
1.85370741482966 57.1140747902147 4.50651479208888 91.2418704424693 0.877334063249767 70.175525890378 0.648673435903995
1.87374749498998 57.7406846878187 3.88918399865204 92.5082261605465 0.463949991988498 70.8786164944407 0.233229646089792
1.8937875751503 58.3749941620393 3.27185320521522 93.8200081338634 0.0486253508413785 71.5817070985035 -0.182214143724404
1.91382765531062 59.0230600468825 2.65452241177838 95.1799479813723 -0.368639860191609 72.2847977025663 -0.597657933538607
1.93386773547094 59.6949881600547 2.03719161834155 96.5872494876934 -0.787845641110446 72.9878883066291 -1.0131017233528
1.95390781563126 60.4062721505039 1.41986082490472 98.0378680800303 -1.20899199191515 73.6909789106919 -1.42854551316701
1.97394789579158 61.177400129562 0.80253003146789 99.5256976709385 -1.6320789126057 74.3940695147547 -1.8439893029812
1.9939879759519 62.0292427400956 0.185199238031052 101.044017348933 -2.05710640318213 75.0971601188175 -2.2594330927954
2.01402805611222 62.9741205186691 -0.432131555405775 102.586607577434 -2.4840744636444 75.8002507228803 -2.6748768826096
2.03406813627254 64.0087357627311 -1.0494623488426 104.14832293958 -2.91298309399253 76.503341326943 -3.0903206724238
2.05410821643287 65.1161873664419 -1.66679314227944 105.725217348413 -3.34383229422652 77.2064319310058 -3.505764462238
2.07414829659319 66.2748636776034 -2.28412393571626 107.314417327274 -3.77662206434637 77.9095225350686 -3.92120825205219
2.09418837675351 67.4660096024952 -2.90145472915311 108.91390340272 -4.21135240435209 78.6126131391314 -4.3366520418664
2.11422845691383 68.6763889938802 -3.51878552258994 110.522290427112 -4.64802331424366 79.3157037431942 -4.7520958316806
2.13426853707415 69.8977042163553 -4.13611631602677 112.138644169115 -5.08663479402109 80.018794347257 -5.1675396214948
2.15430861723447 71.1250923706212 -4.7534471094636 113.762341888042 -5.52718684368438 80.7218849513198 -5.582983411309
2.17434869739479 72.3558087228299 -5.37077790290044 115.392971947838 -5.96967946323353 81.4249755553826 -5.9984272011232
2.19438877755511 73.5883358405968 -5.98810869633727 117.030263929805 -6.41411265266853 82.1280661594454 -6.4138709909374
2.21442885771543 74.8218442384983 -6.6054394897741 118.674041022419 -6.86048641198939 82.8311567635081 -6.8293147807516
2.23446893787575 76.0558832631837 -7.22277028321093 120.324188052984 -7.30880074119611 83.5342473675709 -7.24475857056579
2.25450901803607 77.2902088900916 -7.84010107664776 121.98063023486 -7.75905564028869 84.2373379716337 -7.66020236037999
2.27454909819639 78.5246892192569 -8.45743187008459 123.643319138553 -8.21125110926713 84.9404285756965 -8.07564615019419
2.29458917835671 79.7592530253002 -9.07476266352142 125.312223480124 -8.66538714813142 85.6435191797593 -8.49108994000839
2.31462925851703 80.9938618669609 -9.69209345695826 126.987323097631 -9.12146375688159 86.3466097838221 -8.90653372982259
2.33466933867735 82.2284950028484 -10.3094242503951 128.668605025535 -9.57948093551759 87.0497003878849 -9.32197751963679
2.35470941883768 83.4631412434293 -10.9267550438319 130.356060943767 -10.0394386840395 87.7527909919477 -9.737421309451
2.374749498998 84.6977945526874 -11.5440858372687 132.049685524362 -10.5013370024472 88.4558815960104 -10.1528650992652
2.39478957915832 85.9324516747339 -12.1614166307056 133.749475362404 -10.9651758907408 89.1589722000733 -10.5683088890794
2.41482965931864 87.1671108533507 -12.7787474241424 135.455428286338 -11.4309553489203 89.862062804136 -10.9837526788936
2.43486973947896 88.401771141251 -13.3960782175793 137.167542913998 -11.8986753769856 90.5651534081988 -11.3991964687078
2.45490981963928 89.6364320274808 -14.0134090110161 138.885818367421 -12.3683359749367 91.2682440122616 -11.814640258522
2.4749498997996 90.8710932364394 -14.6307398044529 140.610254090031 -12.8399371427737 91.9713346163244 -12.2300840483362
2.49498997995992 92.1057546194724 -15.2480705978897 142.340849729697 -13.3134788804966 92.6744252203872 -12.6455278381504
2.51503006012024 93.340416096398 -15.8654013913266 144.077605064081 -13.7889611881054 93.37751582445 -13.0609716279646
2.53507014028056 94.5750776239676 -16.4827321847634 145.820519953076 -14.2663840656 94.0806064285128 -13.4764154177788
2.55511022044088 95.8097391788537 -17.1000629782002 147.569594308567 -14.7457475129804 94.7836970325755 -13.891859207593
2.5751503006012 97.0444007484738 -17.7173937716371 149.324828075252 -15.2270515302468 95.4867876366383 -14.3073029974072
2.59519038076152 98.2790623260412 -18.3347245650739 151.086221218488 -15.7102961173989 96.1898782407011 -14.7227467872214
2.61523046092184 99.5137239078953 -18.9520553585107 152.853773716618 -16.195481274437 96.8929688447639 -15.1381905770356
2.63527054108216 100.748385492061 -19.5693861519476 154.627485556131 -16.6826070013609 97.5960594488267 -15.5536343668498
2.65531062124249 101.983047077475 -20.1867169453844 156.407356728613 -17.1716732981706 98.2991500528895 -15.969078156664
2.67535070140281 103.217708663561 -20.8040477388212 158.193387228837 -17.6626801648662 99.0022406569523 -16.3845219464782
2.69539078156313 104.452370250009 -21.4213785322581 159.985577053559 -18.1556276014477 99.705331261015 -16.7999657362924
2.71543086172345 105.687031836654 -22.0387093256949 161.783926200773 -18.650515607915 100.408421865078 -17.2154095261066
2.73547094188377 106.921693423404 -22.6560401191317 163.588434669239 -19.1473441842682 101.111512469141 -17.6308533159208
2.75551102204409 108.156355010211 -23.2733709125686 165.399102458192 -19.6461133305073 101.814603073203 -18.046297105735
2.77555110220441 109.391016597049 -23.8907017060054 167.215929567163 -20.1468230466322 102.517693677266 -18.4617408955492
2.79559118236473 110.625678183903 -24.5080324994422 169.038915995862 -20.6494733326429 103.220784281329 -18.8771846853634
2.81563126252505 111.860339770766 -25.1253632928791 170.868061744113 -21.1540641885396 103.923874885392 -19.2926284751776
2.83567134268537 113.095001357634 -25.7426940863159 172.703366811806 -21.6605956143221 104.626965489455 -19.7080722649918
2.85571142284569 114.329662944505 -26.3600248797527 174.544831198877 -22.1690676099904 105.330056093517 -20.123516054806
2.87575150300601 115.564324531377 -26.9773556731895 176.392454905285 -22.6794801755446 106.03314669758 -20.5389598446202
2.89579158316633 116.79898611825 -27.5946864666264 178.246237931006 -23.1918333109846 106.736237301643 -20.9544036344344
2.91583166332665 118.033647705123 -28.2120172600632 180.106180276023 -23.7061270163106 107.439327905706 -21.3698474242486
2.93587174348697 119.268309291996 -28.8293480535001 181.97228194033 -24.2223612915223 108.142418509769 -21.7852912140628
2.95591182364729 120.50297087887 -29.4466788469369 183.84454292392 -24.74053613662 108.845509113831 -22.200735003877
2.97595190380762 121.737632465743 -30.0640096403737 185.722963226789 -25.2606515516035 109.548599717894 -22.6161787936912
2.99599198396794 122.972294052617 -30.6813404338106 187.607542848937 -25.7827075364728 110.251690321957 -23.0316225835054
3.01603206412826 124.206955639491 -31.2986712272474 189.498281790361 -26.306704091228 110.95478092602 -23.4470663733196
3.03607214428858 125.441617226364 -31.9160020206842 191.395180051061 -26.8326412158691 111.657871530082 -23.8625101631338
3.0561122244489 126.676278813238 -32.5333328141211 193.298237631037 -27.360518910396 112.360962134145 -24.277953952948
3.07615230460922 127.910940400112 -33.1506636075579 195.207454530288 -27.8903371748088 113.064052738208 -24.6933977427622
3.09619238476954 129.145601986985 -33.7679944009947 197.122830748814 -28.4220960091075 113.767143342271 -25.1088415325764
3.11623246492986 130.380263573859 -34.3853251944316 199.044366286615 -28.955795413292 114.470233946334 -25.5242853223906
3.13627254509018 131.614925160733 -35.0026559878684 200.972061143692 -29.4914353873623 115.173324550396 -25.9397291122048
3.1563126252505 132.849586747606 -35.6199867813052 202.905915320043 -30.0290159313186 115.876415154459 -26.355172902019
3.17635270541082 134.08424833448 -36.237317574742 204.84592881567 -30.5685370451606 116.579505758522 -26.7706166918332
3.19639278557114 135.318909921354 -36.8546483681789 206.792101630571 -31.1099987288886 117.282596362585 -27.1860604816474
3.21643286573146 136.553571508227 -37.4719791616157 208.744433764748 -31.6534009825024 117.985686966648 -27.6015042714616
3.23647294589178 137.788233095101 -38.0893099550525 210.702925218199 -32.198743806002 118.68877757071 -28.0169480612758
3.2565130260521 139.022894681975 -38.7066407484894 212.667575990925 -32.7460271993875 119.391868174773 -28.43239185109
3.27655310621242 140.257556268848 -39.3239715419262 214.638386082927 -33.2952511626589 120.094958778836 -28.8478356409042
3.29659318637275 141.492217855722 -39.941302335363 216.615355494203 -33.8464156958161 120.798049382899 -29.2632794307184
3.31663326653307 142.726879442596 -40.5586331287999 218.598484224754 -34.3995207988592 121.501139986961 -29.6787232205326
3.33667334669339 143.961541029469 -41.1759639222367 220.58777227458 -34.9545664717882 122.204230591024 -30.0941670103468
3.35671342685371 145.196202616343 -41.7932947156735 222.583219643681 -35.511552714603 122.907321195087 -30.509610800161
3.37675350701403 146.430864203217 -42.4106255091104 224.584826332057 -36.0704795273037 123.61041179915 -30.9250545899752
3.39679358717435 147.66552579009 -43.0279563025472 226.592592339709 -36.6313469098902 124.313502403213 -31.3404983797894
3.41683366733467 148.900187376964 -43.645287095984 228.606517666635 -37.1941548623626 125.016593007275 -31.7559421696036
3.43687374749499 150.134848963837 -44.2626178894209 230.626602312836 -37.7589033847208 125.719683611338 -32.1713859594177
3.45691382765531 151.369510550711 -44.8799486828577 232.652846278312 -38.3255924769649 126.422774215401 -32.586829749232
3.47695390781563 152.604172137585 -45.4972794762945 234.685249563062 -38.8942221390949 127.125864819464 -33.0022735390462
3.49699398797595 153.838833724459 -46.1146102697314 236.723812167088 -39.4647923711107 127.828955423527 -33.4177173288604
3.51703406813627 155.073495311332 -46.7319410631682 238.768534090389 -40.0373031730124 128.532046027589 -33.8331611186746
3.53707414829659 156.308156898206 -47.349271856605 240.819415332965 -40.6117545447999 129.235136631652 -34.2486049084888
3.55711422845691 157.542818485079 -47.9666026500418 242.876455894816 -41.1881464864733 129.938227235715 -34.664048698303
3.57715430861723 158.777480071953 -48.5839334434787 244.939655775942 -41.7664789980326 130.641317839778 -35.0794924881171
3.59719438877756 160.012141658827 -49.2012642369155 247.009014976342 -42.3467520794777 131.344408443841 -35.4949362779314
3.61723446893788 161.246803245701 -49.8185950303523 249.084533496018 -42.9289657308086 132.047499047903 -35.9103800677456
3.6372745490982 162.481464832574 -50.4359258237892 251.166211334969 -43.5131199520255 132.750589651966 -36.3258238575597
3.65731462925852 163.716126419448 -51.053256617226 253.254048493194 -44.0992147431282 133.453680256029 -36.7412676473739
3.67735470941884 164.950788006322 -51.6705874106628 255.348044970695 -44.6872501041167 134.156770860092 -37.1567114371882
3.69739478957916 166.185449593195 -52.2879182040997 257.44820076747 -45.2772260349911 134.859861464154 -37.5721552270023
3.71743486973948 167.420111180069 -52.9052489975365 259.554515883521 -45.8691425357514 135.562952068217 -37.9875990168166
3.7374749498998 168.654772766943 -53.5225797909733 261.666990318846 -46.4629996063975 136.26604267228 -38.4030428066308
3.75751503006012 169.889434353816 -54.1399105844102 263.785624073447 -47.0587972469295 136.969133276343 -38.8184865964449
3.77755511022044 171.12409594069 -54.757241377847 265.910417147322 -47.6565354573473 137.672223880406 -39.2339303862591
3.79759519038076 172.358757527563 -55.3745721712838 268.041369540472 -48.256214237651 138.375314484468 -39.6493741760733
3.81763527054108 173.593419114437 -55.9919029647207 270.178481252898 -48.8578335878406 139.078405088531 -40.0648179658876
3.8376753507014 174.828080701311 -56.6092337581575 272.321752284598 -49.461393507916 139.781495692594 -40.4802617557017
3.85771543086172 176.062742288184 -57.2265645515943 274.471182635573 -50.0668939978773 140.484586296657 -40.8957055455159
3.87775551102204 177.297403875058 -57.8438953450312 276.626772305824 -50.6743350577244 141.18767690072 -41.3111493353301
3.89779559118236 178.532065461932 -58.461226138468 278.788521295349 -51.2837166874574 141.890767504782 -41.7265931251443
3.91783567134269 179.766727048805 -59.0785569319048 280.956429604149 -51.8950388870763 142.593858108845 -42.1420369149585
3.93787575150301 181.001388635679 -59.6958877253417 283.130497232224 -52.508301656581 143.296948712908 -42.5574807047727
3.95791583166333 182.236050222553 -60.3132185187785 285.310724179574 -53.1235049959715 144.000039316971 -42.9729244945869
3.97795591182365 183.470711809426 -60.9305493122153 287.497110446199 -53.740648905248 144.703129921033 -43.3883682844011
3.99799599198397 184.7053733963 -61.5478801056522 289.689656032099 -54.3597333844103 145.406220525096 -43.8038120742153
4.01803607214429 185.940034983174 -62.165210899089 291.888360937274 -54.9807584334584 146.109311129159 -44.2192558640295
4.03807615230461 187.174696570047 -62.7825416925258 294.093225161724 -55.6037240523924 146.812401733222 -44.6346996538437
4.05811623246493 188.409358156921 -63.3998724859627 296.304248705449 -56.2286302412123 147.515492337285 -45.0501434436579
4.07815631262525 189.644019743795 -64.0172032793995 298.521431568449 -56.855476999918 148.218582941347 -45.4655872334721
4.09819639278557 190.878681330668 -64.6345340728363 300.744773750723 -57.4842643285096 148.92167354541 -45.8810310232863
4.11823647294589 192.113342917542 -65.2518648662732 302.974275252273 -58.114992226987 149.624764149473 -46.2964748131005
4.13827655310621 193.348004504416 -65.86919565971 305.209936073098 -58.7476606953503 150.327854753536 -46.7119186029147
4.15831663326653 194.582666091289 -66.4865264531468 307.451756213198 -59.3822697335995 151.030945357599 -47.1273623927289
4.17835671342685 195.817327678163 -67.1038572465836 309.699735672572 -60.0188193417345 151.734035961661 -47.5428061825431
4.19839679358717 197.051989265037 -67.7211880400205 311.953874451222 -60.6573095197554 152.437126565724 -47.9582499723573
4.21843687374749 198.28665085191 -68.3385188334573 314.214172549146 -61.2977402676621 153.140217169787 -48.3736937621715
4.23847695390782 199.521312438784 -68.9558496268941 316.480629966346 -61.9401115854547 153.84330777385 -48.7891375519857
4.25851703406814 200.755974025658 -69.573180420331 318.75324670282 -62.5844234731331 154.546398377913 -49.2045813417999
4.27855711422846 201.990635612531 -70.1905112137678 321.03202275857 -63.2306759306974 155.249488981975 -49.6200251316141
4.29859719438878 203.225297199405 -70.8078420072046 323.316958133594 -63.8788689581476 155.952579586038 -50.0354689214283
4.3186372745491 204.459958786279 -71.4251728006415 325.608052827894 -64.5290025554836 156.655670190101 -50.4509127112425
4.33867735470942 205.694620373152 -72.0425035940783 327.905306841468 -65.1810767227055 157.358760794164 -50.8663565010567
4.35871743486974 206.929281960026 -72.6598343875151 330.208720174318 -65.8350914598133 158.061851398226 -51.2818002908709
4.37875751503006 208.1639435469 -73.277165180952 332.518292826442 -66.4910467668069 158.764942002289 -51.6972440806851
4.39879759519038 209.398605133773 -73.8944959743888 334.834024797841 -67.1489426436863 159.468032606352 -52.1126878704993
4.4188376753507 210.633266720647 -74.5118267678257 337.155916088515 -67.8087790904517 160.171123210415 -52.5281316603135
4.43887775551102 211.867928307521 -75.1291575612625 339.483966698464 -68.4705561071028 160.874213814478 -52.9435754501277
4.45891783567134 213.102589894394 -75.7464883546993 341.818176627689 -69.1342736936399 161.57730441854 -53.3590192399419
4.47895791583166 214.337251481268 -76.3638191481361 344.158545876188 -69.7999318500627 162.280395022603 -53.7744630297561
4.49899799599198 215.571913068142 -76.981149941573 346.505074443962 -70.4675305763715 162.983485626666 -54.1899068195703
4.5190380761523 216.806574655015 -77.5984807350098 348.857762331011 -71.1370698725661 163.686576230729 -54.6053506093845
4.53907815631263 218.041236241889 -78.2158115284466 351.216609537335 -71.8085497386466 164.389666834792 -55.0207943991987
4.55911823647295 219.275897828763 -78.8331423218835 353.581616062934 -72.481970174613 165.092757438854 -55.4362381890129
4.57915831663327 220.510559415636 -79.4504731153203 355.952781907808 -73.1573311804651 165.795848042917 -55.8516819788271
4.59919839679359 221.74522100251 -80.0678039087571 358.330107071957 -73.8346327562031 166.49893864698 -56.2671257686413
4.61923847695391 222.979882589384 -80.685134702194 360.713591555381 -74.5138749018271 167.202029251043 -56.6825695584555
4.63927855711423 224.214544176257 -81.3024654956308 363.103235358079 -75.1950576173368 167.905119855105 -57.0980133482697
4.65931863727455 225.449205763131 -81.9197962890676 365.499038480053 -75.8781809027325 168.608210459168 -57.5134571380839
4.67935871743487 226.683867350005 -82.5371270825045 367.901000921302 -76.5632447580139 169.311301063231 -57.9289009278981
4.69939879759519 227.918528936878 -83.1544578759413 370.309122681826 -77.2502491831813 170.014391667294 -58.3443447177123
4.71943887775551 229.153190523752 -83.7717886693781 372.723403761624 -77.9391941782345 170.717482271357 -58.7597885075265
4.73947895791583 230.387852110626 -84.3891194628149 375.143844160698 -78.6300797431735 171.420572875419 -59.1752322973407
4.75951903807615 231.622513697499 -85.0064502562518 377.570443879047 -79.3229058779985 172.123663479482 -59.5906760871549
4.77955911823647 232.857175284373 -85.6237810496886 380.00320291667 -80.0176725827092 172.826754083545 -60.0061198769691
4.79959919839679 234.091836871247 -86.2411118431255 382.442121273569 -80.7143798573059 173.529844687608 -60.4215636667833
4.81963927855711 235.32649845812 -86.8584426365623 384.887198949742 -81.4130277017883 174.232935291671 -60.8370074565975
4.83967935871743 236.561160044994 -87.4757734299991 387.338435945191 -82.1136161161567 174.936025895733 -61.2524512464117
4.85971943887776 237.795821631868 -88.093104223436 389.795832259914 -82.8161451004109 175.639116499796 -61.6678950362259
4.87975951903808 239.030483218741 -88.7104350168728 392.259387893913 -83.520614654551 176.342207103859 -62.0833388260401
4.8997995991984 240.265144805615 -89.3277658103096 394.729102847186 -84.2270247785769 177.045297707922 -62.4987826158543
4.91983967935872 241.499806392489 -89.9450966037464 397.204977119734 -84.9353754724887 177.748388311984 -62.9142264056685
4.93987975951904 242.734467979362 -90.5624273971833 399.687010711558 -85.6456667362864 178.451478916047 -63.3296701954827
4.95991983967936 243.969129566236 -91.1797581906201 402.175203622656 -86.3578985699698 179.15456952011 -63.7451139852969
4.97995991983968 245.20379115311 -91.7970889840569 404.669555853029 -87.0720709735392 179.857660124173 -64.1605577751111
5 246.438452739983 -92.4144197774938 407.170067402677 -87.7881839469944 180.560750728236 -64.5760015649253

